I-CTRL: Imitation to Control Humanoid Robots Through Constrained Reinforcement Learning

Humanoid robots have the potential to mimic human motions with high visual fidelity, yet translating these motions into practical, physical execution remains a significant challenge. Existing techniques in the graphics community often prioritize visual fidelity over physics-based feasibility, posing a significant challenge for deploying bipedal systems in practical applications. This paper addresses these issues through bounded residual reinforcement learning to produce physics-based high-quality motion imitation onto legged humanoid robots that enhance motion resemblance while successfully following the reference human trajectory. Our framework, Imitation to Control Humanoid Robots Through Bounded Residual Reinforcement Learning (I-CTRL), reformulates motion imitation as a constrained refinement over non-physics-based retargeted motions. I-CTRL excels in motion imitation with simple and unique rewards that generalize across five robots. Moreover, our framework introduces an automatic priority scheduler to manage large-scale motion datasets when efficiently training a unified RL policy across diverse motions. The proposed approach signifies a crucial step forward in advancing the control of bipedal robots, emphasizing the importance of aligning visual and physical realism for successful motion imitation.

==> plots/comparison.csv <==
,training_steps,living_rates_imn,living_rates_our_wc,living_rates_our_woc,living_rates_deepmimic,living_rates_amp,success_rates_our_wc,success_rates_our_woc,success_rates_deepmimic,success_rates_amp,style_dist_livings_our_wc,style_dist_livings_our_woc,style_dist_livings_deepmimic,style_dist_livings_amp,root_dist_livings_our_wc,root_dist_livings_our_woc,root_dist_livings_deepmimic,root_dist_livings_amp
0,0,0.34618055555555555,0.5219997829861112,0.35233289930555556,0.9999782986111111,0.40038519965277786,0.38893229166666676,0.2588487413194444,0.36687282986111114,0.15564236111111107,0.02229715697467327,0.08231166750192642,0.10202562063932419,0.11982325464487076,0.1404600190919305,0.17834483555374225,0.24090576273551143,0.19609790915792524
1,20,0.34618055555555555,0.6603949652777779,0.48408745659722224,0.9999620225694444,0.8885742187500001,0.4669704861111112,0.2571614583333333,0.4007215711805556,0.3277180989583333,0.04006621241569519,0.13795238733291626,0.06527622044086456,0.12497774511575699,0.16341268204229162,0.26676795431930206,0.3490759672977567,0.27973548880700605
2,40,0.34618055555555555,0.9999945746527777,0.8478135850694445,1.0,0.9563205295138889,0.5249565972222222,0.43900824652777787,0.37872721354166666,0.4417046440972222,0.03211677446961403,0.0902545377612114,0.0525461845099926,0.12197514623403549,0.19097696622440713,0.3195474606403668,0.36509606178339343,0.22104321842684432
3,60,0.34618055555555555,1.0,1.0,1.0,0.9715874565972222,0.6025716145833333,0.4791341145833333,0.36374240451388884,0.5612250434027779,0.026550300419330597,0.047631822526454926,0.05127985402941704,0.11140669137239456,0.14312549478948475,0.262978474766044,0.36561021499530827,0.18027806010842232
4,80,0.34618055555555555,1.0,1.0,0.9993218315972222,0.9959147135416666,0.7763671875,0.5249728732638889,0.40907660590277783,0.8411078559027778,0.022045252844691277,0.03710269182920456,0.04613584652543068,0.07472582161426544,0.10725301519719616,0.19928191896259217,0.33499822526241,0.10269163927472054
5,100,0.34618055555555555,0.994444444444444,0.9947048611111107,0.9980034722222222,0.9999186197916666,0.982400173611111,0.6615180121527777,0.4608181423611112,0.851025390625,0.019107656553387642,0.03199755772948265,0.048044007271528244,0.06973154842853546,0.05692603557105436,0.1374831847658469,0.2953872970487944,0.09847893961955691
6,120,0.34618055555555555,1.0,1.0,0.9999565972222222,0.9989637586805555,0.9943305121527773,0.7549696180555556,0.4515028211805556,0.7265516493055556,0.017616186290979385,0.0303391981869936,0.0408298633992672,0.07410668581724167,0.03687931361156694,0.1136283333418044,0.28953586201767306,0.15546127405003304
7,140,0.34618055555555555,1.0,1.0,1.0,0.9999457465277778,0.9940646701388886,0.8605360243055556,0.44058159722222234,0.5886447482638889,0.015526623465120792,0.0290484931319952,0.03964141756296158,0.0805051252245903,0.03446002956778476,0.095513225816801,0.2864793766286011,0.16730299210328672
8,160,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.9651801215277777,0.44503580729166675,0.5060112847222222,0.014036123640835285,0.02911791205406189,0.0381525494158268,0.08362353593111038,0.043759213926600954,0.07375505852328304,0.27703672578658634,0.1812990337903992
9,180,0.34618055555555555,1.0,1.0,0.9998426649305556,0.9999891493055555,0.994444444444444,0.9910644531249997,0.45149739583333337,0.6504123263888889,0.013075876981019974,0.028532687574625015,0.038169167935848236,0.07240088284015656,0.04291578859407645,0.06488595609727821,0.26789167549542137,0.14763713090137445
10,200,0.34618055555555555,0.994444444444444,0.994444444444444,1.0,1.0,0.9943630642361108,0.9944227430555551,0.46370442708333337,0.6675726996527778,0.012777894735336304,0.02918606996536255,0.03723595291376114,0.07937970757484436,0.04173547111731292,0.04705261176762115,0.2548997423312777,0.14923915909276356
11,220,0.34618055555555555,1.0,1.0,1.0,1.0,0.9941514756944441,0.9939724392361107,0.492529296875,0.5742241753472221,0.012658822350203991,0.028693104162812233,0.036498915404081345,0.07886425405740738,0.044114374017511,0.044672445160452504,0.23206856815175433,0.16282140771418255
12,240,0.34618055555555555,1.0,1.0,0.9999077690972222,1.0,0.994444444444444,0.9935709635416663,0.48750000000000004,0.4447102864583334,0.011620753444731236,0.02826339565217495,0.03644527494907379,0.08763090521097183,0.04527756290242637,0.045524934398564594,0.2344592885698826,0.20430025054704623
13,260,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.9942762586805551,0.48489583333333336,0.44227430555555564,0.01150571834295988,0.027971386909484863,0.035898443311452866,0.08295946568250656,0.043474502239032445,0.044046556820806285,0.234732282393978,0.20792614770898526
14,280,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.9943467881944441,0.4984212239583333,0.435617404513889,0.011310925707221031,0.027546284720301628,0.03527212142944336,0.08298707008361816,0.043167054088437386,0.04610211360696068,0.2236160661425798,0.2205789673610932
15,300,0.34618055555555555,1.0,1.0,1.0,0.9994357638888889,0.994444444444444,0.9944227430555551,0.5198079427083333,0.44453667534722224,0.011173933744430542,0.02737703174352646,0.035143304616212845,0.08005063235759735,0.043918226217247024,0.042693348809617615,0.20875492460337253,0.22279819075637627
16,320,0.34618055555555555,1.0,1.0,1.0,0.9998372395833334,0.994444444444444,0.994444444444444,0.5262424045138889,0.5092176649305555,0.011233680881559849,0.026525141671299934,0.03462079167366028,0.0823688805103302,0.04598492643817826,0.043352192953653515,0.20293138512180148,0.18273925681371606
17,340,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.9943522135416663,0.5394856770833333,0.43473849826388894,0.010743333958089352,0.026455065235495567,0.034398917108774185,0.08706022799015045,0.04543857214683698,0.04368287421296838,0.19427177749131827,0.23660681771536296
18,360,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.9944173177083329,0.5645779079861111,0.48895941840277785,0.010371347889304161,0.026017088443040848,0.033971842378377914,0.08765368908643723,0.04696562034582162,0.04320047598532651,0.1824549855657846,0.2036986621502717
19,380,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.994444444444444,0.5901746961805554,0.4277126736111112,0.010303829796612263,0.025356847792863846,0.03366929665207863,0.08795581758022308,0.04742135346672411,0.042505439952081926,0.1736468472117107,0.23478688960227392
20,400,0.34618055555555555,0.9999945746527777,0.9946343315972219,1.0,1.0,0.994444444444444,0.994444444444444,0.6234917534722222,0.4923231336805556,0.01041114516556263,0.025598537176847458,0.03302190452814102,0.091043621301651,0.04234527664291892,0.039325987979543765,0.1631123163511415,0.2002727622293031
21,420,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.994444444444444,0.6270779079861111,0.42157118055555565,0.010186216793954372,0.024320140480995178,0.03327803313732147,0.08763688802719116,0.044185063536112526,0.04504015877554135,0.1630778394030344,0.22406016131603962
22,440,0.34618055555555555,1.0,1.0,0.999755859375,1.0,0.994444444444444,0.9944281684027774,0.6768391927083334,0.443332248263889,0.010413596406579018,0.024287866428494453,0.03252265974879265,0.09499954432249069,0.042506581290097455,0.045066032372778675,0.15028591334661393,0.2249727200180813
23,460,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.994444444444444,0.668630642361111,0.48830837673611116,0.010235796682536602,0.023977959528565407,0.032364100217819214,0.09420280903577805,0.043286188637593724,0.043742440110320906,0.15192430713645036,0.18079177214216788
24,480,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.994444444444444,0.7044813368055556,0.4600206163194445,0.010387303307652473,0.02379344403743744,0.03190974146127701,0.09242783486843109,0.042072318646430636,0.04401261751116194,0.1402956089145716,0.20700833393745768
25,500,0.34618055555555555,1.0,1.0,1.0,1.0,0.994444444444444,0.994444444444444,0.7207573784722222,0.4759385850694444,0.010426582768559456,0.02336026541888714,0.03165486082434654,0.09501879662275314,0.042140717796497466,0.043946412347374335,0.13571204620949062,0.19578216168040236

